Regular Monoidal Languages

We introduce regular languages of morphisms in free monoidal categories, with their associated grammars and automata. These subsume the classical theory of regular languages of words and trees, but also open up a much wider class of languages over string diagrams. We use the algebra of monoidal and cartesian restriction categories to investigate the properties of regular monoidal languages, and provide sufficient conditions for their recognizability by deterministic monoidal automata.

==> tikz/Kta-well-defd-1.tikz <==
\begin{tikzpicture}[xscale=.5]
\comult
\step{\umor{Fa}\lid\step{\umor{\alpha_A}\lid\step{\ucounit\lid}}}
\ezs{\comult\step{\umor{Fa}\lid\step{\ucounit\lid}}}{xshift=5cm}
\node[left] at (0,2*\len) {$\rest{Fa\comp \alpha_A}=\quad$};
\node[right] at (8,2*\len) {$\quad = \rest{Fa}=F\rest{a}=Fa$};
\end{tikzpicture}

==> tikz/Kta-well-defd-2.tikz <==
\begin{tikzpicture}[xscale=.5]
\comult
\step{\umor{Fa}\lid\step{\ucounit\lmor{\alpha_A}\step{\lmor{Ga}}}}
\ezs{
\comult
\step{\umor{Fa}\lid\step{\umor{\alpha_A}\lmor{\alpha_A}\step{\lmor{Ga}\ucounit}}}
}{xshift=5cm}
\leftLabel{Fa\comp \alpha_A\comp Ga}
\rightLabel{\rest{Fa}\comp \alpha_A \comp Ga = Fa\comp\alpha_A}{9}
\end{tikzpicture}

==> tikz/bang-def.tikz <==
\begin{tikzpicture}[xscale=.75,baseline=(current bounding box.center)]
\mor{a}\step{\counit}
\end{tikzpicture}

==> tikz/bang-nat.tikz <==
\begin{tikzpicture}[xscale=.5]
\mor{f}\step{\mor{b}}
\ezs{\mor{f}\step{\counit}}{xshift=3cm}
\ezs{\comult\step{\umor{f}\step{\ucounit}\lid\step{\lcounit}}}{xshift=5.5cm}
\ezs{\mor{a}\step{\counit}}{xshift=9cm}
\node at (2.5,2*\len) {$=$};
\node at (5,2*\len) {$=$};
\node at (8.5,2*\len) {$=$};
\end{tikzpicture}

==> tikz/delta-def.tikz <==
\begin{tikzpicture}[xscale=.75,baseline=(current bounding box.center)]
\mor{a}\step{\comult}
\end{tikzpicture}

==> tikz/delta-nat.tikz <==
\begin{tikzpicture}[xscale=.5]
\mor{f}\step{\mor{b}\step{\comult}}
\ezs{\comult\step{\umor{f}\lmor{f}\step{\lcomult\ucounit}}}{xshift=4cm}
\ezs{\mor{a}\step{\comult\step{\umor{f}\lmor{f}}}}{xshift=8cm}
\node[left] at (0,2*\len) {$f\comp \delta_{(B,b)}=\quad $};
\node[right] at (11,2*\len) {$\quad = \delta_{(A,a)}\comp (f\otimes f)$};
\end{tikzpicture}

==> tikz/dyck/dyckfull.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}

		\node [style=none] (0) at (-1.6, 0) {};
		\node [style=none] (1) at (-1.9, 0) {};
                \node [style=none] (2) at (-1.4, 0) {A};

		\node [style=smallrect] (r) at (0, 0) {(};
		\node [style=none] (li1) at (-0.75, 0) {};
                \node [style=none] (li1l) at (-0.9, 0) {A};
		\node [style=none] (ri1) at (0.75, 0.25) {};
		\node [style=none] (ri2) at (0.75, -0.25) {};
                \node [style=none] (ri1l) at (0.9, 0.25) {A};
		\node [style=none] (ri2l) at (0.9, -0.25) {B};
                \node [style=none] (ra1) at (0, 0.25) {};
                \node [style=none] (ra2) at (0, -0.25) {};

                \node [style=smallrect] (Xr) at (2.25, 0) {)};
		\node [style=none] (Xli1) at (3, 0) {};
                \node [style=none] (Xli1l) at (3.15, 0) {A};
		\node [style=none] (Xri1) at (1.5, 0.25) {};
		\node [style=none] (Xri2) at (1.5, -0.25) {};
                \node [style=none] (Xri1l) at (1.35, 0.25) {A};
		\node [style=none] (Xri2l) at (1.35, -0.25) {B};
                \node [style=none] (Xra1) at (2.25, 0.25) {};
                \node [style=none] (Xra2) at (2.25, -0.25) {};

                \node [style=none] (7) at (4.2, 0) {};
		\node [style=none] (8) at (3.9, 0) {};
                \node [style=none] (9) at (3.7, 0) {A};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (li1.center) to (r);
		\draw (ri1.center) to (ra1);
		\draw (ri2.center) to (ra2);

                \draw [style=new edge style 1, in=180, out=0] (1.center) to (0.center);

                \draw (Xli1.center) to (Xr);
		\draw (Xri1.center) to (Xra1);
		\draw (Xri2.center) to (Xra2);

                \draw [style=new edge style 0, in=180, out=0] (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/equalizer-def.tikz <==
\begin{tikzpicture}[xscale=.5]
\ezs{\comult}{yscale=1.5}
\step{\ezs{\comult\step{\umor{f}\lmor{g}\step{\mult\step{\counit}}}}{yshift=.625cm}}
\step{\ezs{\id}{yshift=-.125cm,xscale=4}}
\node at (-2,1) {$\ct{eq}(f,g)=\quad $};
\end{tikzpicture}

==> tikz/generators/co-copy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=none] (2) at (-1, -0.5) {};
		\node [style=none] (3) at (-1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw [in=-120, out=0] (2.center) to (0);
		\draw [in=120, out=0] (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/generators/co-delete.tikz <==
\begin{tikzpicture}[baseline=-.5ex, scale=.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0.25, 0) {};
		\node [style=none] (1) at (1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/generators/copy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0, 0) {};
		\node [style=none] (1) at (-1, 0) {};
		\node [style=none] (2) at (1, -0.5) {};
		\node [style=none] (3) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw [in=-60, out=180] (2.center) to (0);
		\draw [in=60, out=-180] (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/generators/delete.tikz <==
\begin{tikzpicture}[baseline=-.5ex, scale=.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (1.5, 0) {};
		\node [style=none] (1) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

